Mapping the Conditions for Hydrodynamic Instability on Steady State Accretion Models of Protoplanetary Disks

Hydrodynamical instabilities in disks around young stars depend on the thermodynamic stratification of the disk and on the local rate of thermal relaxation. Here, we map the spatial extent of unstable regions for the Vertical Shear Instability (VSI), the Convective OverStability (COS), and the amplification of vortices via the Subcritical Baroclinic Instability (SBI). We use steady state accretion disk models, including stellar irradiation, accretion heating and radiative transfer. We determine the local radial and vertical stratification and thermal relaxation rate in the disk, in dependence of the stellar mass, disk mass and mass accretion rate. We find that passive regions of disks - i.e. the midplane temperature dominated by irradiation - are COS unstable about one pressure scale height above the midplane and VSI unstable at radii $> 10 \, \text{au}$. Vortex amplification via SBI should operate in most parts of active and passive disks. For active parts of disks (midplane temperature determined by accretion power) COS can become active down to the midplane. Same is true for the VSI because of the vertically adiabatic stratification of an internally heated disk. If hydro instabilities or other non-ideal MHD processes are able to create $\alpha$-stresses ($> 10^{-5}$) and released accretion energy leads to internal heating of the disk, hydrodynamical instabilities are likely to operate in significant parts of the planet forming zones in disks around young stars, driving gas accretion and flow structure formation. Thus hydro-instabilities are viable candidates to explain the rings and vortices observed with ALMA and VLT.

==> readme.txt <==
README-file for the LaTeX documents of the REVISED manuscript
"Mapping the Conditions for Hydrodynamic Instability on Viscous Models of Protoplanetary Disks" submitted to ApJ
-------------------------------------------------------------------------------------
by Thomas Pfeil and Hubert Klahr - Max Planck Institute for Astronomy
-------------------------------------------------------------------------------------

General 
-------

This is the revised version of the manuscript. Changes with respect to the original manuscript are either marked in red (corrections/changes) or blue (additional content).
Therefore, two latex macros have been introduced to make the color coding more easily to apply and remove:
\newcommand{\ADD}[1]{{\color{blue}\textit{#1}}}
\newcommand{\CORR}[1]{{\color{red}\textit{#1}}}
To remove the color/italic font, one has to simply delete "\color{blue}\textit" and "\color{red}\textit" from the commands.

The "siunitx" package was used to typeset numerical values with a unit. In order to 
avoid compilation errors due to conflicts of the "aastex61" format and "siunitx", 
one as to add the lines
\usepackage{savesym}
\restoresymbol{SIX}{tablenum}
to the main.txt document's preamble.

The bibliography contains a reference to a Bachelor's Thesis. Therefore, the lines
FUNCTION {bbl.bthesis}
{ "Bachelor's thesis" }
had to be added to the aasjournal.bst file.

Figures (numerated):
--------------------

(1) Map.pdf
should be as wide as one text column
width=0.455 \textwidth
Location: directly below the Introduction (sec. 1)

(2) Bell_Lin.pdf
should be as wide as one text column
width=0.455 \textwidth
Location: as close to the subsection "3.2. Opacity Model" as possible 

(3) Midplane.pdf
should span the whole page width (figure*)
width=1 \textwidth
Location: as close to the subsection "4.1. Disk Structure and Stability" as possible 

(4) 3DProfiles.pdf
should span the whole page width (figure*)
width=1 \textwidth
Location: below figure (3)

(5) This is supposed to be a 3 component figure, that is in total as high 
as the page and as wide as one text column. The subfigures should have 
a width of 0.455\textwidth in twocolumn mode and be arranged one below the other.
Location: as close to the subsection "4.2. Convective Overstability" as possible 
a: COS_Stars.pdf
b: COS_Mass.pdf
c: COS_Alpha.pdf

(6) 2DMidplane.pdf
should span the whole page width (figure*)
width=1 \textwidth
Location: as close to the subsection "4.3. Subcritical Baroclinic Instability" 
as possible 

(7) SBI.pdf
should span the whole page width (figure*)
width=1 \textwidth
Location: as close to the subsection "4.3. Subcritical Baroclinic Instability" 
as possible 

(8) This is supposed to be a 3 component figure, that is in total as high 
as the page and as wide as one text column. The subfigures should have 
a width of 0.455\textwidth in twocolumn mode and be arranged one below the other.
Location: as close to the subsection "4.4. Vertical Convective Instability" as possible 
a: VCI_Stars.pdf
b: VCI_Mass.pdf
c: VCI_Alpha.pdf

(9) This is supposed to be a 3 component figure, that is in total as high 
as the page and as wide as one text column. The subfigures should have 
a width of 0.455\textwidth and be arranged one below the other.
Location: as close to the subsection "4.5. Vertical Shear Instability" as possible 
a: VSI_Stars.pdf
b: VSI_Mass.pdf
c: VSI_Alpha.pdf

(10) This is supposed to be a 3 component figure, that is in total as high 
as the page and as wide as one text column. The subfigures should have 
a width of 0.455\textwidth and be arranged one below the other.
Location: as close to the subsection "4.6. Stability Maps" as possible 
a: Maps_Stars.pdf
b: Maps_Mass.pdf
c: Maps_Alpha.pdf

(11) Toomre.pdf
should span the whole page width (figure*)
width=1 \textwidth
Location: Appendix

(12) This is supposed to be a 3 component figure, that is in total as high 
as the page and as wide as one text column. The subfigures should have 
a width of 0.455\textwidth and be arranged one below the other.
Location: Appendix
a: COS_k_Stars.pdf
b: COS_k_Mass.pdf
c: COS_k_Alpha.pdf

(13) Disk_Heights.pdf
should span the whole page width (figure*)
width=1 \textwidth
Location: Appendix
